CoAD: Automatic Diagnosis through Symptom and Disease Collaborative Generation

Automatic diagnosis (AD), a critical application of AI in healthcare, employs machine learning techniques to assist doctors in gathering patient symptom information for precise disease diagnosis. The Transformer-based method utilizes an input symptom sequence, predicts itself through auto-regression, and employs the hidden state of the final symptom to determine the disease. Despite its simplicity and superior performance demonstrated, a decline in disease diagnosis accuracy is observed caused by 1) a mismatch between symptoms observed during training and generation, and 2) the effect of different symptom orders on disease prediction. To address the above obstacles, we introduce the CoAD, a novel disease and symptom collaborative generation framework, which incorporates several key innovations to improve AD: 1) aligning sentence-level disease labels with multiple possible symptom inquiry steps to bridge the gap between training and generation; 2) expanding symptom labels for each sub-sequence of symptoms to enhance annotation and eliminate the effect of symptom order; 3) developing a repeated symptom input schema to effectively and efficiently learn the expanded disease and symptom labels. We evaluate the CoAD framework using four datasets, including three public and one private, and demonstrate that it achieves an average 2.3% improvement over previous state-of-the-art results in automatic disease diagnosis. For reproducibility, we release the code and data at https://github.com/KwanWaiChung/coad.

==> previous_review.txt <==
============================================================================
                            potential baseline
============================================================================
【1】、\cite{jhunjhunwala2020multi} introduces a method to generate the dialog actions by ranking, filtering, and picking the top candidate sequences. However, the generation is based on fixed templated input utterances set and required a human trainer to correct the output.

[2] 2016 Towards end-to-end learning for dialog state tracking and management using deep reinforcement learning 

[3] 2017 Iterative policy learning in end-to-end trainable task-oriented neural dialog models 

[4] 2018 Rethinking action spaces for reinforcement learning in end-to-end dialog agents with latent variable models etc.


citation:
@inproceedings{jhunjhunwala2020multi,
  title={Multi-action dialog policy learning with interactive human teaching},
  author={Jhunjhunwala, Megha and Bryant, Caleb and Shah, Pararth},
  booktitle={Proceedings of the 21th Annual Meeting of the Special Interest Group on Discourse and Dialogue},
  pages={290--296},
  year={2020}
}

============================================================================
                            REVIEWER #1
============================================================================

Detailed Comments for Authors
---------------------------------------------------------------------------
-- Detailed Review --
The paper proposes a new method to use reinforcement learning for goal oriented dialog associated to a GPT2 for the generation of actions described as strings of words. 

-- Key Strength of the paper --
Not clear.

-- Main Weakness of the paper --
The paper is very hard to read and confusing There are no examples of what the authors suggest as word-based actions (e.g. strings of words that represent actions). The advantage of that w.r.t. using a set of predefined actions derived from the objects that are modified during the dialog is not clear. The evaluations is also not very clear. The model presented in Figure 1 should be described in more detail.

-- Novelty/Originality, taking into account the relevance of the work for the Interspeech audience --
Using strings of words to describe actions, rather than a set of predefined actions. That's a somewhat original thought. However, the authors fail to clearly demonstrate the advantage of that. 

-- Technical Correctness, taking into account datasets, baselines, experimental design, are enough details provided to be able to reproduce the experiments? -- 
Probably technically correct but hard to judge. 

 -- Quality of References, is it a good mix of older and newer papers? Do the authors show a good grasp of the current state of the literature? Do they also cite other papers apart from their own work? -- 
References seem to be appropriate. 

-- Clarity of Presentation, the English does not need to be flawless, but the text should be understandable --
English is ok, but descriptions are not very clear. Author refer to equations, where they should add more intuitive descriptions of what they are doing, and t least one real example. Hard to understand for someone who is not exactly in that field.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Detailed Comments for Authors
---------------------------------------------------------------------------
-- Detailed Review --

This paper proposes to decompose the action space of a goal-oriented dialogue policy learning into word sequences and to use an adapted GPT-2 model as the policy model. A structured decoder is added to transform a word sequence back into a structured dialogue act. Through good loss design and continued pre-training, a general GPT-2 model is adapted to this task with good results.

-- Key Strength of the paper --

The main idea is clearly presented and sufficiently motivated.

-- Main Weakness of the paper --

My main critique is about the use of MultiWoZ and SGD as the benchmarks. While they might have been good enough a few years back, they have lost their value as credible benchmarks of progress in this field, IMHO. For example, as demonstrated by this paper in Table 2, the improvement in Table 1 and Figure 2 do not translate into meaningful gain in terms of user experience. In fact, in [4], the necessity of even applying reinforcement learning to goal-oriented dialogue policy learning is rightfully challenged. I recognize that this is an unfortunate situation that the whole community needs to solve together so this critique is not towards this paper per se.

A few additional questions/comments: 1) How is the goal of the dialogue encoded and entered into the model in Figure 1? I don't find an explanation in the text, either. 2) How many dialogue sessions are used to compute the average numbers in Table 1? Is it statistically significant? 3) What is the success rate for the rule-based warm-start agent? I think this should also be considered as a baseline.

-- Novelty/Originality, taking into account the relevance of the work for the Interspeech audience --

This paper applies a few well known techniques to this particular problem therefore is novel enough.

-- Technical Correctness, taking into account datasets, baselines, experimental design, are enough details provided to be able to reproduce the experiments? -- 

This paper is technically sound.

 -- Quality of References, is it a good mix of older and newer papers? Do the authors show a good grasp of the current state of the literature? Do they also cite other papers apart from their own work? -- 

This paper sufficiently cites relevant works.

-- Clarity of Presentation, the English does not need to be flawless, but the text should be understandable --

This paper is very well written and easy to understand.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Detailed Comments for Authors
---------------------------------------------------------------------------
-- Detailed Review --

The last couple of sentences of sectioin 3.1 (just above 3.1.1) are a bit confusing, an example would help.

Towards the end of section 3.1, you mention that L are calculated only for successful dialogues. Does this mean that the policy only sees good examples? How does that affect the generalizability of your approach?

In section 4.2, what are the 'stage-wise' methods? At the end of the day you are proposing an RL-based dialogue policy learning method, so I would expect to see comparisons with such works, not only with sequence-sequence methods.

Most related works use the improved versions of MultiWoz (2.1 through 2.4), is there a reason why you chose the original version?

Did you try any models larger than distil-gpt2? Or is this a limitation of training it with RL?

(end of section 4.2) How does your approach compare to a) the rule-based agent and b) to the distil-gpt2-based model just after the warm start (before RL)? The ablation studies you perform are good but I believe this will help further clarify the added value of RL.

-- Key Strength of the paper --

Somewhat novel approach using RL and a structure decoder model to predict what the next dialogue act should be

-- Main Weakness of the paper --

Marginal improvement only in the simulated case

Not enough comparisons and ablations to clearly see the benefit of RL.

-- Novelty/Originality, taking into account the relevance of the work for the Interspeech audience --

Moderate novelty

-- Technical Correctness, taking into account datasets, baselines, experimental design, are enough details provided to be able to reproduce the experiments? -- 

There are some concerns, see my detailed review

 -- Quality of References, is it a good mix of older and newer papers? Do the authors show a good grasp of the current state of the literature? Do they also cite other papers apart from their own work? -- 

At the end of the day this is a DPL with RL paper so I feel it should consider more traditional approaches too.

-- Clarity of Presentation, the English does not need to be flawless, but the text should be understandable --

There are some typos / errors here and there. DPL in the introduction is not formally defined.
---------------------------------------------------------------------------

==> todo.txt <==
replace the citation with recent ones in Intro part

"" -> ""
